Modelling Gamma Ray Emission and Pair Production in High-Intensity Laser-Matter Interactions

In high-intensity (> 10^21W/cm^2) laser-matter interactions gamma-ray photon emission by the electrons can strongly affect the electron's dynamics and copious numbers of electron-positron pairs can be produced by the emitted photons. We show how these processes can be included in simulations by coupling a Monte-Carlo algorithm describing the emission to a particle-in-cell code. The Monte-Carlo algorithm includes quantum corrections to the photon emission, which we show must be included if the pair production rate is to be correctly determined. The accuracy, convergence and energy conservation properties of the Monte-Carlo algorithm are analysed in simple test problems.

==> T_pm_table.txt <==
Look-up table for T_pm(chi).  First column is log_10(chi), second column is log_10[T_pm(chi)].

  -3.0000000000000000       -579.39655137265413     
  -2.9899999999999998       -566.21555226375472     
  -2.9800000000000000       -553.33458932515316     
  -2.9699999999999998       -540.74683289979907     
  -2.9600000000000000       -528.44560879261780     
  -2.9500000000000002       -516.42439473176148     
  -2.9399999999999999       -504.67681691041480     
  -2.9300000000000002       -493.19664660732025     
  -2.9199999999999999       -481.97779688422423     
  -2.9100000000000001       -471.01431935850553     
  -2.8999999999999999       -460.30040104926019     
  -2.8900000000000001       -449.83036129518626     
  -2.8799999999999999       -439.59864874261763     
  -2.8700000000000001       -429.59983840212726     
  -2.8599999999999999       -419.82862877212176     
  -2.8500000000000001       -410.27983902791902     
  -2.8399999999999999       -400.94840627480255     
  -2.8300000000000001       -391.82938286361139     
  -2.8199999999999998       -382.91793376742754     
  -2.8100000000000001       -374.20933401798408     
  -2.7999999999999998       -365.69896620042107     
  -2.7900000000000000       -357.38231800507447     
  -2.7799999999999998       -349.25497983498639     
  -2.7700000000000000       -341.31264246788174     
  -2.7599999999999998       -333.55109477135863     
  -2.7500000000000000       -325.96622147009276     
  -2.7399999999999998       -318.55400096386137     
  -2.7300000000000000       -311.31050319524041     
  -2.7199999999999998       -304.23188756583352     
  -2.7100000000000000       -297.31440089993765     
  -2.6999999999999997       -290.55437545455857     
  -2.6899999999999999       -283.94822697472591     
  -2.6800000000000002       -277.49245279307297     
  -2.6699999999999999       -271.18362997267570     
  -2.6600000000000001       -265.01841349216846     
  -2.6499999999999999       -258.99353447216635     
  -2.6400000000000001       -253.10579844206470     
  -2.6299999999999999       -247.35208364628656     
  -2.6200000000000001       -241.72933938908821     
  -2.6099999999999999       -236.23458441703826     
  -2.6000000000000001       -230.86490533831926     
  -2.5899999999999999       -225.61745507800708     
  -2.5800000000000001       -220.48945136851606     
  -2.5699999999999998       -215.47817527440168     
  -2.5600000000000001       -210.58096975074730     
  -2.5499999999999998       -205.79523823436162     
  -2.5400000000000000       -201.11844326704843     
  -2.5299999999999998       -196.54810515021103     
  -2.5200000000000000       -192.08180063008456     
  -2.5099999999999998       -187.71716161289365     
  -2.5000000000000000       -183.45187390925889     
  -2.4899999999999998       -179.28367600718167     
  -2.4800000000000000       -175.21035787296208     
  -2.4699999999999998       -171.22975977940823     
  -2.4600000000000000       -167.33977116072182     
  -2.4499999999999997       -163.53832949344684     
  -2.4399999999999999       -159.82341920289358     
  -2.4300000000000002       -156.19307059445316     
  -2.4199999999999999       -152.64535880923992     
  -2.4100000000000001       -149.17840280350606     
  -2.3999999999999999       -145.79036435128651     
  -2.3900000000000001       -142.47944706974820     
  -2.3799999999999999       -139.24389546672299     
  -2.3700000000000001       -136.08199400992368     
  -2.3599999999999999       -132.99206621734484     
  -2.3500000000000001       -129.97247376837112     
  -2.3399999999999999       -127.02161563511672     
  -2.3300000000000001       -124.13792723354048     
  -2.3199999999999998       -121.31987959388151     
  -2.3100000000000001       -118.56597854998022     
  -2.2999999999999998       -115.87476394705068     
  -2.2900000000000000       -113.24480886748823     
  -2.2799999999999998       -110.67471887429792     
  -2.2700000000000000       -108.16313127174639     
  -2.2599999999999998       -105.70871438284173     
  -2.2500000000000000       -103.31016684326165     
  -2.2399999999999998       -100.96621691135192     
  -2.2300000000000000       -98.675621793832988     
  -2.2199999999999998       -96.437166986853725     
  -2.2100000000000000       -94.249665632046259     
  -2.1999999999999997       -92.111957887237025     
  -2.1899999999999999       -90.022910311484040     
  -2.1800000000000002       -87.981415264110723     
  -2.1699999999999999       -85.986390317420472     
  -2.1600000000000001       -84.036777682779459     
  -2.1499999999999999       -82.131543649762463     
  -2.1400000000000001       -80.269678038066587     
  -2.1299999999999999       -78.450193661899647     
  -2.1200000000000001       -76.672125806561795     
  -2.1099999999999999       -74.934531716940512     
  -2.1000000000000001       -73.236490097649863     
  -2.0899999999999999       -71.577100624546887     
  -2.0800000000000001       -69.955483467368481     
  -2.0699999999999998       -68.370778823233110     
  -2.0600000000000001       -66.822146460762568     
  -2.0499999999999998       -65.308765274579542     
  -2.0400000000000000       -63.829832849947302     
  -2.0299999999999998       -62.384565037318197     
  -2.0200000000000000       -60.972195536567718     
  -2.0099999999999998       -59.591975490691503     
  -2.0000000000000000       -58.330497897829396     
  -1.9900000000000000       -57.012418749395344     
  -1.9800000000000000       -55.724343694331090     
  -1.9700000000000000       -54.465589777691989     
  -1.9600000000000000       -53.235489590966161     
  -1.9500000000000000       -52.033390918204752     
  -1.9399999999999999       -50.858656390207273     
  -1.9299999999999999       -49.710663146578959     
  -1.9199999999999999       -48.588802505480643     
  -1.9099999999999999       -47.492479640896526     
  -1.8999999999999999       -46.421113267248167     
  -1.8899999999999999       -45.374135331187922     
  -1.8799999999999999       -44.350990710408070     
  -1.8699999999999999       -43.351136919306263     
  -1.8599999999999999       -42.374043821350917     
  -1.8499999999999999       -41.419193347994273     
  -1.8399999999999999       -40.486079223983900     
  -1.8299999999999998       -39.574206698927185     
  -1.8199999999999998       -38.683092284966378     
  -1.8099999999999998       -37.812263500424962     
  -1.7999999999999998       -36.961258619289787     
  -1.7900000000000000       -36.129626426395788     
  -1.7800000000000000       -35.316925978183527     
  -1.7700000000000000       -34.522726368903008     
  -1.7600000000000000       -33.746606502139400     
  -1.7500000000000000       -32.988154867539755     
  -1.7400000000000000       -32.246969322622320     
  -1.7300000000000000       -31.522656879552635     
  -1.7200000000000000       -30.814833496773517     
  -1.7100000000000000       -30.123123875378308     
  -1.7000000000000000       -29.447161260119543     
  -1.6899999999999999       -28.786587244947366     
  -1.6799999999999999       -28.141051582974750     
  -1.6699999999999999       -27.510212000768643     
  -1.6599999999999999       -26.893734016868645     
  -1.6499999999999999       -26.291290764436908     
  -1.6399999999999999       -25.702562817945264     
  -1.6299999999999999       -25.127238023807760     
  -1.6199999999999999       -24.565011334868593     
  -1.6099999999999999       -24.015584648657899     
  -1.5999999999999999       -23.478666649329529     
  -1.5899999999999999       -22.953972653196921     
  -1.5799999999999998       -22.441224457785367     
  -1.5699999999999998       -21.940150194320434     
  -1.5599999999999998       -21.450484183574442     
  -1.5499999999999998       -20.971966794994501     
  -1.5400000000000000       -20.504344309037403     
  -1.5300000000000000       -20.047368782638451     
  -1.5200000000000000       -19.600797917742778     
  -1.5100000000000000       -19.164394932829513     
  -1.5000000000000000       -18.737928437360658     
  -1.4900000000000000       -18.321172309088031     
  -1.4800000000000000       -17.913905574153329     
  -1.4700000000000000       -17.515912289917672     
  -1.4600000000000000       -17.126981430458404     
  -1.4500000000000000       -16.746906774672624     
  -1.4399999999999999       -16.375486796927966     
  -1.4299999999999999       -16.012524560202603     
  -1.4199999999999999       -15.657827611658021     
  -1.4099999999999999       -15.311207880588892     
  -1.3999999999999999       -14.972481578696202     
  -1.3899999999999999       -14.641469102630529     
  -1.3799999999999999       -14.317994938753952     
  -1.3699999999999999       -14.001887570069947     
  -1.3599999999999999       -13.692979385272041     
  -1.3499999999999999       -13.391106589862881     
  -1.3399999999999999       -13.096109119296619     
  -1.3299999999999998       -12.807830554098611     
  -1.3199999999999998       -12.526118036917270     
  -1.3099999999999998       -12.250822191464239     
  -1.2999999999999998       -11.981797043299775     
  -1.2899999999999998       -11.718899942421393     
  -1.2800000000000000       -11.461991487614696     
  -1.2700000000000000       -11.210935452526233     
  -1.2600000000000000       -10.965598713419254     
  -1.2500000000000000       -10.725851178573977     
  -1.2400000000000000       -10.491565719294913     
  -1.2300000000000000       -10.262618102488716     
  -1.2200000000000000       -10.038886924776738     
  -1.2100000000000000       -9.8202535481073863     
  -1.2000000000000000       -9.6066020368340670     
  -1.1899999999999999       -9.3978190962254189     
  -1.1799999999999999       -9.1937940123751467     
  -1.1699999999999999       -8.9944185934796206     
  -1.1599999999999999       -8.7995871124520839     
  -1.1499999999999999       -8.6091962508430253     
  -1.1399999999999999       -8.4231450440369535     
  -1.1299999999999999       -8.2413348276965213     
  -1.1199999999999999       -8.0636691854255869     
  -1.1099999999999999       -7.8900538976234262     
  -1.0999999999999999       -7.7203968915029861     
  -1.0899999999999999       -7.5546081922466648     
  -1.0799999999999998       -7.3925998752736666     
  -1.0699999999999998       -7.2342860195936751     
  -1.0599999999999998       -7.0795826622220259     
  -1.0499999999999998       -6.9284077536322517     
  -1.0399999999999998       -6.7806811142223298     
  -1.0300000000000000       -6.6363243917715549     
  -1.0200000000000000       -6.4952610198654472     
  -1.0100000000000000       -6.3574161772666731     
 -0.99999999999999989       -6.2227167482103800     
 -0.98999999999999988       -6.0910912836029070     
 -0.97999999999999987       -5.9624699631032803     
 -0.96999999999999986       -5.8367845580673690     
 -0.95999999999999996       -5.7139683953350575     
 -0.94999999999999996       -5.5939563218411950     
 -0.93999999999999995       -5.4766846700315837     
 -0.92999999999999994       -5.3620912240656189     
 -0.91999999999999993       -5.2501151867876779     
 -0.90999999999999992       -5.1406971474497283     
 -0.89999999999999991       -5.0337790501680244     
 -0.88999999999999990       -4.9293041630971777     
 -0.87999999999999989       -4.8272170483052141     
 -0.86999999999999988       -4.7274635323336875     
 -0.85999999999999988       -4.6299906774271822     
 -0.84999999999999987       -4.5347467534169787     
 -0.83999999999999986       -4.4416812102439591     
 -0.82999999999999996       -4.3507446511061714     
 -0.81999999999999995       -4.2618888062168239     
 -0.80999999999999994       -4.1750665071587791     
 -0.79999999999999993       -4.0902316618219761     
 -0.78999999999999992       -4.0073392299104391     
 -0.77999999999999992       -3.9263451990059437     
 -0.76999999999999991       -3.8472065611756170     
 -0.75999999999999990       -3.7698812901110674     
 -0.74999999999999989       -3.6943283187869547     
 -0.73999999999999988       -3.6205075176271175     
 -0.72999999999999987       -3.5483796731667314     
 -0.71999999999999986       -3.4779064671991451     
 -0.70999999999999996       -3.4090504563963853     
 -0.69999999999999996       -3.3417750523924994     
 -0.68999999999999995       -3.2760445023192140     
 -0.67999999999999994       -3.2118238697835806     
 -0.66999999999999993       -3.1490790162775300     
 -0.65999999999999992       -3.0877765830095214     
 -0.64999999999999991       -3.0278839731486271     
 -0.63999999999999990       -2.9693693344716836     
 -0.62999999999999989       -2.9122015424043122     
 -0.61999999999999988       -2.8563501834468386     
 -0.60999999999999988       -2.8017855389763344     
 -0.59999999999999987       -2.7484785694162288     
 -0.58999999999999986       -2.6964008987651007     
 -0.57999999999999996       -2.6455247994764819     
 -0.56999999999999995       -2.5958231776816736     
 -0.55999999999999994       -2.5472695587477681     
 -0.54999999999999993       -2.4998380731632430     
 -0.53999999999999992       -2.4535034427436719     
 -0.52999999999999992       -2.4082409671502680     
 -0.51999999999999991       -2.3640265107141398     
 -0.50999999999999990       -2.3208364895593032     
 -0.49999999999999989       -2.2786478590176587     
 -0.48999999999999988       -2.2374381013292890     
 -0.47999999999999993       -2.1971852136215921     
 -0.46999999999999992       -2.1578676961609107     
 -0.45999999999999991       -2.1194645408704580     
 -0.44999999999999990       -2.0819552201085432     
 -0.43999999999999989       -2.0453196757010228     
 -0.42999999999999988       -2.0095383082224303     
 -0.41999999999999993       -1.9745919665200427     
 -0.40999999999999992       -1.9404619374751912     
 -0.39999999999999991       -1.9071299359967617     
 -0.38999999999999990       -1.8745780952413900     
 -0.37999999999999989       -1.8427889570552325     
 -0.36999999999999988       -1.8117454626324152     
 -0.35999999999999988       -1.7814309433850186     
 -0.34999999999999992       -1.7518291120201177     
 -0.33999999999999991       -1.7229240538188981     
 -0.32999999999999990       -1.6947002181134199     
 -0.31999999999999990       -1.6671424099565582     
 -0.30999999999999989       -1.6402357819806723     
 -0.29999999999999988       -1.6139658264408048     
 -0.28999999999999992       -1.5883183674382035     
 -0.27999999999999992       -1.5632795533201174     
 -0.26999999999999991       -1.5388358492518208     
 -0.25999999999999990       -1.5149740299570882     
 -0.24999999999999989       -1.4916811726231545     
 -0.23999999999999991       -1.4689446499666321     
 -0.22999999999999990       -1.4467521234566003     
 -0.21999999999999989       -1.4250915366913943     
 -0.20999999999999991       -1.4039511089256300     
 -0.19999999999999990       -1.3833193287440555     
 -0.18999999999999989       -1.3631849478789078     
 -0.17999999999999991       -1.3435369751676012     
 -0.16999999999999990       -1.3243646706475087     
 -0.15999999999999989       -1.3056575397848342     
 -0.14999999999999991       -1.2874053278344537     
 -0.13999999999999990       -1.2695980143279026     
 -0.12999999999999989       -1.2522258076865282     
 -0.11999999999999990       -1.2352791399570289     
 -0.10999999999999990       -1.2187486616666527     
 -9.99999999999998945E-002  -1.2026252367953103     
 -8.99999999999998995E-002  -1.1868999378620424     
 -7.99999999999999045E-002  -1.1715640411232160     
 -6.99999999999998956E-002  -1.1566090218799814     
 -5.99999999999999006E-002  -1.1420265498925044     
 -4.99999999999998987E-002  -1.1278084848986196     
 -3.99999999999998967E-002  -1.1139468722345094     
 -2.99999999999998948E-002  -1.1004339385551687     
 -1.99999999999998963E-002  -1.0872620876523882     
 -9.99999999999989612E-003  -1.0744238963680677     
  1.04083408558608426E-016  -1.0619121106007630     
  1.00000000000001043E-002  -1.0497196414033003     
  2.00000000000001045E-002  -1.0378395611695033     
  3.00000000000001030E-002  -1.0262650999079648     
  4.00000000000001049E-002  -1.0149896416009618     
  5.00000000000001069E-002  -1.0040067206465673     
  6.00000000000001088E-002 -0.99331001838212862     
  7.00000000000001038E-002 -0.98289335968725433     
  8.00000000000000988E-002 -0.97275070966456467     
  9.00000000000001077E-002 -0.96287617039642670     
  0.10000000000000010      -0.95326397777599936     
  0.11000000000000011      -0.94390849841090629     
  0.12000000000000011      -0.93480422659791329     
  0.13000000000000012      -0.92594578136701811     
  0.14000000000000010      -0.91732790359339633     
  0.15000000000000011      -0.90894545317568032     
  0.16000000000000011      -0.90079340627908711     
  0.17000000000000010      -0.89286685264192756     
  0.18000000000000010      -0.88516099294409223     
  0.19000000000000011      -0.87767113623610682     
  0.20000000000000012      -0.87039269742740677     
  0.21000000000000010      -0.86332119483249325     
  0.22000000000000011      -0.85645224777367579     
  0.23000000000000012      -0.84978157423912082     
  0.24000000000000010      -0.84330498859497616     
  0.25000000000000011      -0.83701839935033462     
  0.26000000000000012      -0.83091780697386974     
  0.27000000000000013      -0.82499930176095337     
  0.28000000000000014      -0.81925906175014895     
  0.29000000000000009      -0.81369335068792970     
  0.30000000000000010      -0.80829851604057223     
  0.31000000000000011      -0.80307098705212787     
  0.32000000000000012      -0.79800727284745243     
  0.33000000000000013      -0.79310396057926169     
  0.34000000000000014      -0.78835771361822793     
  0.35000000000000009      -0.78376526978513406     
  0.36000000000000010      -0.77932343962413730     
  0.37000000000000011      -0.77502910471621034     
  0.38000000000000012      -0.77087921603184595     
  0.39000000000000012      -0.76687079232213873     
  0.40000000000000013      -0.76300091854735852     
  0.41000000000000009      -0.75926674434219033     
  0.42000000000000010      -0.75566548251676757     
  0.43000000000000010      -0.75219440759272105     
  0.44000000000000011      -0.74885085437341792     
  0.45000000000000012      -0.74563221654762857     
  0.46000000000000013      -0.74253594532584510     
  0.47000000000000014      -0.73955954810851243     
  0.48000000000000009      -0.73670058718543785     
  0.49000000000000010      -0.73395667846567347     
  0.50000000000000011      -0.73132549023715443     
  0.51000000000000012      -0.72880474195543277     
  0.52000000000000013      -0.72639220306082475     
  0.53000000000000014      -0.72408569182332005     
  0.54000000000000015      -0.72188307421461262     
  0.55000000000000016      -0.71978226280664048     
  0.56000000000000016      -0.71778121569600550     
  0.57000000000000006      -0.71587793545368683     
  0.58000000000000007      -0.71407046809946251     
  0.59000000000000008      -0.71235690210046698     
  0.60000000000000009      -0.71073536739331888     
  0.61000000000000010      -0.70920403442928892     
  0.62000000000000011      -0.70776111324195257     
  0.63000000000000012      -0.70640485253682850     
  0.64000000000000012      -0.70513353880246710     
  0.65000000000000013      -0.70394549544251184     
  0.66000000000000014      -0.70283908192822908     
  0.67000000000000015      -0.70181269297104087     
  0.68000000000000016      -0.70086475771458545     
  0.69000000000000017      -0.69999373894584860     
  0.70000000000000007      -0.69919813232493166     
  0.71000000000000008      -0.69847646563300381     
  0.72000000000000008      -0.69782729803802512     
  0.73000000000000009      -0.69724921937781725     
  0.74000000000000010      -0.69674084946007275     
  0.75000000000000011      -0.69630083737891280     
  0.76000000000000012      -0.69592786084759661     
  0.77000000000000013      -0.69562062554700443     
  0.78000000000000014      -0.69537786448952299     
  0.79000000000000015      -0.69519833739796932     
  0.80000000000000016      -0.69508083009919919     
  0.81000000000000016      -0.69502415393204942     
  0.82000000000000017      -0.69502714516928132     
  0.83000000000000007      -0.69508866445318451     
  0.84000000000000008      -0.69520759624452755     
  0.85000000000000009      -0.69538284828453201     
  0.86000000000000010      -0.69561335106956046     
  0.87000000000000011      -0.69589805733822307     
  0.88000000000000012      -0.69623594157059965     
  0.89000000000000012      -0.69662599949929127     
  0.90000000000000013      -0.69706724763202466     
  0.91000000000000014      -0.69755872278552455     
  0.92000000000000015      -0.69809948163039581     
  0.93000000000000016      -0.69868860024674229     
  0.94000000000000017      -0.69932517369027580     
  0.95000000000000018      -0.70000831556865206     
  0.96000000000000008      -0.70073715762780675     
  0.97000000000000008      -0.70151084934803276     
  0.98000000000000009      -0.70232855754957801     
  0.99000000000000010      -0.70318946600753474     
   1.0000000000000002      -0.70409277507578882     
   1.0100000000000002      -0.70503770131982391     
   1.0200000000000000      -0.70602347715815783     
   1.0300000000000000      -0.70704935051220819     
   1.0400000000000000      -0.70811458446438680     
   1.0500000000000000      -0.70921845692421814     
   1.0600000000000001      -0.71036026030229737     
   1.0700000000000001      -0.71153930119189146     
   1.0800000000000001      -0.71275490005800535     
   1.0900000000000001      -0.71400639093372986     
   1.1000000000000001      -0.71529312112369747     
   1.1100000000000001      -0.71661445091447318     
   1.1200000000000001      -0.71796975329171620     
   1.1300000000000001      -0.71935841366394460     
   1.1400000000000001      -0.72077982959274933     
   1.1500000000000001      -0.72223341052929613     
   1.1600000000000001      -0.72371857755696789     
   1.1700000000000002      -0.72523476313999724     
   1.1800000000000002      -0.72678141087794612     
   1.1900000000000002      -0.72835797526588941     
   1.2000000000000002      -0.72996392146016509     
   1.2100000000000002      -0.73159872504955947     
   1.2200000000000002      -0.73326187183179148     
   1.2300000000000002      -0.73495285759517115     
   1.2400000000000002      -0.73667118790530872     
   1.2500000000000002      -0.73841637789674663     
   1.2600000000000002      -0.74018795206940091     
   1.2700000000000002      -0.74198544408969780     
   1.2800000000000000      -0.74380839659627929     
   1.2900000000000000      -0.74565636101018695     
   1.3000000000000000      -0.74752889734939865     
   1.3100000000000001      -0.74942557404762189     
   1.3200000000000001      -0.75134596777723894     
   1.3300000000000001      -0.75328966327630520     
   1.3400000000000001      -0.75525625317949929     
   1.3500000000000001      -0.75724533785293247     
   1.3600000000000001      -0.75925652523272591     
   1.3700000000000001      -0.76128943066725974     
   1.3800000000000001      -0.76334367676300974     
   1.3900000000000001      -0.76541889323388557     
   1.4000000000000001      -0.76751471675398197     
   1.4100000000000001      -0.76963079081366659     
   1.4200000000000002      -0.77176676557892032     
   1.4300000000000002      -0.77392229775385046     
   1.4400000000000002      -0.77609705044630672     
   1.4500000000000002      -0.77829069303651977     
   1.4600000000000002      -0.78050290104869191     
   1.4700000000000002      -0.78273335602547023     
   1.4800000000000002      -0.78498174540523069     
   1.4900000000000002      -0.78724776240210648     
   1.5000000000000002      -0.78953110588869835     
   1.5100000000000002      -0.79183148028139638     
   1.5200000000000002      -0.79414859542825889     
   1.5300000000000000      -0.79648216649937864     
   1.5400000000000000      -0.79883191387968322     
   1.5500000000000000      -0.80119756306411072     
   1.5600000000000001      -0.80357884455510065     
   1.5700000000000001      -0.80597549376235034     
   1.5800000000000001      -0.80838725090477725     
   1.5900000000000001      -0.81081386091464014     
   1.6000000000000001      -0.81325507334376224     
   1.6100000000000001      -0.81571064227181334     
   1.6200000000000001      -0.81818032621659598     
   1.6300000000000001      -0.82066388804629220     
   1.6400000000000001      -0.82316109489362077     
   1.6500000000000001      -0.82567171807186324     
   1.6600000000000001      -0.82819553299271609     
   1.6700000000000002      -0.83073231908591905     
   1.6800000000000002      -0.83328185972062563     
   1.6900000000000002      -0.83584394212846957     
   1.7000000000000002      -0.83841835732828951     
   1.7100000000000002      -0.84100490005247430     
   1.7200000000000002      -0.84360336867488728     
   1.7300000000000002      -0.84621356514033785     
   1.7400000000000002      -0.84883529489555576     
   1.7500000000000002      -0.85146836682164628     
   1.7600000000000002      -0.85411259316797672     
   1.7700000000000002      -0.85676778948747312     
   1.7800000000000002      -0.85943377457328540     
   1.7900000000000000      -0.86211037039679883     
   1.8000000000000000      -0.86479740204694788     
   1.8100000000000001      -0.86749469767081810     
   1.8200000000000001      -0.87020208841548941     
   1.8300000000000001      -0.87291940837110538     
   1.8400000000000001      -0.87564649451513576     
   1.8500000000000001      -0.87838318665780268     
   1.8600000000000001      -0.88112932738864391     
   1.8700000000000001      -0.88388476202419330     
   1.8800000000000001      -0.88664933855674632     
   1.8900000000000001      -0.88942290760418508     
   1.9000000000000001      -0.89220532236084826     
   1.9100000000000001      -0.89499643854940658     
   1.9200000000000002      -0.89779611437373941     
   1.9300000000000002      -0.90060421047277139     
   1.9400000000000002      -0.90342058987526375     
   1.9500000000000002      -0.90624511795552509     
   1.9600000000000002      -0.90907766239003063     
   1.9700000000000002      -0.91191809311492489     
   1.9800000000000002      -0.91476628228438839     
   1.9900000000000002      -0.91762210422984802     
   2.0000000000000000      -0.92048543542001804     
   2.0100000000000002      -0.92335615442174368     
   2.0200000000000000      -0.92623414186163622     
   2.0300000000000002      -0.92911928038848124     
   2.0400000000000000      -0.93201145463640056     
   2.0500000000000003      -0.93491055118875122     
   2.0600000000000001      -0.93781645854274887     
   2.0700000000000003      -0.94072906707479498     
   2.0800000000000001      -0.94364826900649323     
   2.0900000000000003      -0.94657395837134417     
   2.1000000000000001      -0.94950603098209685     
   2.1100000000000003      -0.95244438439874846     
   2.1200000000000001      -0.95538891789717362     
   2.1300000000000003      -0.95833953243837267     
   2.1400000000000001      -0.96129613063832298     
   2.1500000000000004      -0.96425861673842339     
   2.1600000000000001      -0.96722689657651406     
   2.1699999999999999      -0.97020087755846551     
   2.1800000000000002      -0.97318046863031782     
   2.1899999999999999      -0.97616558025096412     
   2.2000000000000002      -0.97915612436536092     
   2.2100000000000000      -0.98215201437826039     
   2.2200000000000002      -0.98515316512844875     
   2.2300000000000000      -0.98815949286347815     
   2.2400000000000002      -0.99117091521489131     
   2.2500000000000000      -0.99418735117391299     
   2.2600000000000002      -0.99720872106761527     
   2.2700000000000000       -1.0002349465355327     
   2.2800000000000002       -1.0032659505067256     
   2.2900000000000000       -1.0063016571772800     
   2.3000000000000003       -1.0093419919882354     
   2.3100000000000001       -1.0123868816039261     
   2.3200000000000003       -1.0154362538907427     
   2.3300000000000001       -1.0184900378962811     
   2.3400000000000003       -1.0215481638288948     
   2.3500000000000001       -1.0246105630376261     
   2.3600000000000003       -1.0276771679925181     
   2.3700000000000001       -1.0307479122652863     
   2.3800000000000003       -1.0338227305103651     
   2.3900000000000001       -1.0369015584462937     
   2.4000000000000004       -1.0399843328374596     
   2.4100000000000001       -1.0430709914761713     
   2.4200000000000004       -1.0461614731650739     
   2.4300000000000002       -1.0492557176998776     
   2.4399999999999999       -1.0523536658524177     
   2.4500000000000002       -1.0554552593540174     
   2.4600000000000000       -1.0585604408791598     
   2.4700000000000002       -1.0616691540294598     
   2.4800000000000000       -1.0647813433179305     
   2.4900000000000002       -1.0678969541535339     
   2.5000000000000000       -1.0710159328260167     
   2.5100000000000002       -1.0741382264910213     
   2.5200000000000000       -1.0772637831554677     
   2.5300000000000002       -1.0803925516631983     
   2.5400000000000000       -1.0835244816808853     
   2.5500000000000003       -1.0866595236841945     
   2.5600000000000001       -1.0897976289441924     
   2.5700000000000003       -1.0929387495140057     
   2.5800000000000001       -1.0960828382157128     
   2.5900000000000003       -1.0992298486274796     
   2.6000000000000001       -1.1023797350709166     
   2.6100000000000003       -1.1055324525986683     
   2.6200000000000001       -1.1086879569822219     
   2.6300000000000003       -1.1118462046999313     
   2.6400000000000001       -1.1150071529252612     
   2.6500000000000004       -1.1181707595152284     
   2.6600000000000001       -1.1213369829990580     
   2.6700000000000004       -1.1245057825670381     
   2.6800000000000002       -1.1276771180595659     
   2.6899999999999999       -1.1308509499563941     
   2.7000000000000002       -1.1340272393660635     
   2.7100000000000000       -1.1372059480155199     
   2.7200000000000002       -1.1403870382399155     
   2.7300000000000000       -1.1435704729725880     
   2.7400000000000002       -1.1467562157352156     
   2.7500000000000000       -1.1499442306281420     
   2.7600000000000002       -1.1531344823208733     
   2.7700000000000000       -1.1563269360427371     
   2.7800000000000002       -1.1595215575737050     
   2.7900000000000000       -1.1627183132353776     
   2.8000000000000003       -1.1659171698821176     
   2.8100000000000001       -1.1691180948923450     
   2.8200000000000003       -1.1723210561599793     
   2.8300000000000001       -1.1755260220860271     
   2.8400000000000003       -1.1787329615703166     
   2.8500000000000001       -1.1819418440033758     
   2.8600000000000003       -1.1851526392584466     
   2.8700000000000001       -1.1883653176836386     
   2.8800000000000003       -1.1915798500942156     
   2.8900000000000001       -1.1947962077650158     
   2.9000000000000004       -1.1980143624229982     
   2.9100000000000001       -1.2012342862399210     
   2.9200000000000004       -1.2044559518251376     
   2.9300000000000002       -1.2076793322185233     
   2.9399999999999999       -1.2109044008835159     
   2.9500000000000002       -1.2141311317002759     
   2.9600000000000000       -1.2173594989589647     
   2.9700000000000002       -1.2205894773531329     
   2.9800000000000000       -1.2238210419732227     
   2.9900000000000002       -1.2270541683001805     
   3.0000000000000000       -1.2302888321991727     
   3.0100000000000002       -1.2335250099134145     
   3.0200000000000000       -1.2367626780580945     
   3.0300000000000002       -1.2400018136144066     
   3.0400000000000000       -1.2432423939236816     
   3.0500000000000003       -1.2464843966816122     
   3.0600000000000001       -1.2497277999325815     
   3.0700000000000003       -1.2529725820640809     
   3.0800000000000001       -1.2562187218012233     
   3.0900000000000003       -1.2594661982013480     
   3.1000000000000001       -1.2627149906487143     
   3.1100000000000003       -1.2659650788492829     
   3.1200000000000001       -1.2692164428255865     
   3.1300000000000003       -1.2724690629116819     
   3.1400000000000001       -1.2757229197481894     
   3.1500000000000004       -1.2789779942774113     
   3.1600000000000001       -1.2822342677385319     
   3.1700000000000004       -1.2854917216628989     
   3.1800000000000002       -1.2887503378693779     
   3.1900000000000004       -1.2920100984597902     
   3.2000000000000002       -1.2952709858144174     
   3.2100000000000000       -1.2985329825875882     
   3.2200000000000002       -1.3017960717033323     
   3.2300000000000000       -1.3050602363511068     
   3.2400000000000002       -1.3083254599815934     
   3.2500000000000000       -1.3115917263025636     
   3.2600000000000002       -1.3148590192748151     
   3.2700000000000000       -1.3181273231081649     
   3.2800000000000002       -1.3213966222575226     
   3.2900000000000000       -1.3246669014190127     
   3.3000000000000003       -1.3279381455261716     
   3.3100000000000001       -1.3312103397461994     
   3.3200000000000003       -1.3344834694762766     
   3.3300000000000001       -1.3377575203399390     
   3.3400000000000003       -1.3410324781835115     
   3.3500000000000001       -1.3443083290726001     
   3.3600000000000003       -1.3475850592886418     
   3.3700000000000001       -1.3508626553255079     
   3.3800000000000003       -1.3541411038861637     
   3.3900000000000001       -1.3574203918793843     
   3.4000000000000004       -1.3607005064165196     
   3.4100000000000001       -1.3639814348083128     
   3.4200000000000004       -1.3672631645617730     
   3.4300000000000002       -1.3705456833770944     
   3.4400000000000004       -1.3738289791446257     
   3.4500000000000002       -1.3771130399418932     
   3.4600000000000000       -1.3803978540306634     
   3.4700000000000002       -1.3836834098540605     
   3.4800000000000000       -1.3869696960337243     
   3.4900000000000002       -1.3902567013670197     
   3.5000000000000000       -1.3935444148242835     
   3.5100000000000002       -1.3968328255461235     
   3.5200000000000000       -1.4001219228407547     
   3.5300000000000002       -1.4034116961813798     
   3.5400000000000000       -1.4067021352036138     
   3.5500000000000003       -1.4099932297029460     
   3.5600000000000001       -1.4132849696322458     
   3.5700000000000003       -1.4165773450993069     
   3.5800000000000001       -1.4198703463644304     
   3.5900000000000003       -1.4231639638380469     
   3.6000000000000001       -1.4264581880783769     
   3.6100000000000003       -1.4297530097891260     
   3.6200000000000001       -1.4330484198172224     
   3.6300000000000003       -1.4363444091505819     
   3.6400000000000001       -1.4396409689159173     
   3.6500000000000004       -1.4429380903765772     
   3.6600000000000001       -1.4462357649304174     
   3.6700000000000004       -1.4495339841077146     
   3.6800000000000002       -1.4528327395691021     
   3.6900000000000004       -1.4561320231035482     
   3.7000000000000002       -1.4594318266263580     
   3.7100000000000000       -1.4627321421772144     
   3.7200000000000002       -1.4660329619182444     
   3.7300000000000000       -1.4693342781321190     
   3.7400000000000002       -1.4726360832201832     
   3.7500000000000000       -1.4759383697006119     
   3.7600000000000002       -1.4792411302065995     
   3.7700000000000000       -1.4825443574845771     
   3.7800000000000002       -1.4858480443924564     
   3.7900000000000000       -1.4891521838978992     
   3.8000000000000003       -1.4924567690766193     
   3.8100000000000001       -1.4957617931107092     
   3.8200000000000003       -1.4990672492869901     
   3.8300000000000001       -1.5023731309953914     
   3.8400000000000003       -1.5056794317273556     
   3.8500000000000001       -1.5089861450742652     
   3.8600000000000003       -1.5122932647258978     
   3.8700000000000001       -1.5156007844689028     
   3.8800000000000003       -1.5189086981853055     
   3.8900000000000001       -1.5222169998510278     
   3.9000000000000004       -1.5255256835344424     
   3.9100000000000001       -1.5288347433949383     
   3.9200000000000004       -1.5321441736815204     
   3.9300000000000002       -1.5354539687314186     
   3.9400000000000004       -1.5387641229687290     
   3.9500000000000002       -1.5420746309030726     
   3.9600000000000000       -1.5453854871282733     
   3.9700000000000002       -1.5486966863210578     
   3.9800000000000000       -1.5520082232397781     
   3.9900000000000002       -1.5553200927231503     
   4.0000000000000000       -1.5586322896890148     
   4.0099999999999998       -1.5619448091331170     
   4.0200000000000005       -1.5652576461279057     
   4.0300000000000002       -1.5685707958213482     
   4.0400000000000000       -1.5718842534357698     
   4.0499999999999998       -1.5751980142667037     
   4.0600000000000005       -1.5785120736817668     
   4.0700000000000003       -1.5818264271195455     
   4.0800000000000001       -1.5851410700885051     
   4.0899999999999999       -1.5884559981659108     
   4.1000000000000005       -1.5917712069967711     
   4.1100000000000003       -1.5950866922927924     
   4.1200000000000001       -1.5984024498313532     
   4.1299999999999999       -1.6017184754544938     
   4.1400000000000006       -1.6050347650679189     
   4.1500000000000004       -1.6083513146400199     
   4.1600000000000001       -1.6116681202009107     
   4.1699999999999999       -1.6149851778414765     
   4.1800000000000006       -1.6183024837124409     
   4.1900000000000004       -1.6216200340234432     
   4.2000000000000002       -1.6249378250421351     
   4.2100000000000000       -1.6282558530932869     
   4.2199999999999998       -1.6315741145579110     
   4.2300000000000004       -1.6348926058723960     
   4.2400000000000002       -1.6382113235276567     
   4.2500000000000000       -1.6415302640682947     
   4.2599999999999998       -1.6448494240917761     
   4.2700000000000005       -1.6481688002476176     
   4.2800000000000002       -1.6514883892365861     
   4.2900000000000000       -1.6548081878099139     
   4.2999999999999998       -1.6581281927685219     
   4.3100000000000005       -1.6614484009622585     
   4.3200000000000003       -1.6647688092891459     
   4.3300000000000001       -1.6680894146946423     
   4.3399999999999999       -1.6714102141709135     
   4.3500000000000005       -1.6747312047561169     
   4.3600000000000003       -1.6780523835336931     
   4.3700000000000001       -1.6813737476316739     
   4.3799999999999999       -1.6846952942219962     
   4.3900000000000006       -1.6880170205198299     
   4.4000000000000004       -1.6913389237829139     
   4.4100000000000001       -1.6946610013109031     
   4.4199999999999999       -1.6979832504447270     
   4.4300000000000006       -1.7013056685659547     
   4.4400000000000004       -1.7046282530961716     
   4.4500000000000002       -1.7079510014963695     
   4.4600000000000000       -1.7112739112663375     
   4.4700000000000006       -1.7145969799440726     
   4.4800000000000004       -1.7179202051051885     
   4.4900000000000002       -1.7212435843623435     
   4.5000000000000000       -1.7245671153646707     
   4.5099999999999998       -1.7278907957972198     
   4.5200000000000005       -1.7312146233804069     
   4.5300000000000002       -1.7345385958694708     
   4.5400000000000000       -1.7378627110539433     
   4.5499999999999998       -1.7411869667571203     
   4.5600000000000005       -1.7445113608355476     
   4.5700000000000003       -1.7478358911785075     
   4.5800000000000001       -1.7511605557075229     
   4.5899999999999999       -1.7544853523758595     
   4.6000000000000005       -1.7578102791680417     
   4.6100000000000003       -1.7611353340993727     
   4.6200000000000001       -1.7644605152154651     
   4.6299999999999999       -1.7677858205917747     
   4.6400000000000006       -1.7711112483331461     
   4.6500000000000004       -1.7744367965733612     
   4.6600000000000001       -1.7777624634746965     
   4.6699999999999999       -1.7810882472274876     
   4.6800000000000006       -1.7844141460496996     
   4.6900000000000004       -1.7877401581865042     
   4.7000000000000002       -1.7910662819098637     
   4.7100000000000000       -1.7943925155181211     
   4.7200000000000006       -1.7977188573355951     
   4.7300000000000004       -1.8010453057121854     
   4.7400000000000002       -1.8043718590229800     
   4.7500000000000000       -1.8076985156678691     
   4.7599999999999998       -1.8110252740711670     
   4.7700000000000005       -1.8143521326812391     
   4.7800000000000002       -1.8176790899701309     
   4.7900000000000000       -1.8210061444332104     
   4.7999999999999998       -1.8243332945888076     
   4.8100000000000005       -1.8276605389778666     
   4.8200000000000003       -1.8309878761635967     
   4.8300000000000001       -1.8343153047311349     
   4.8399999999999999       -1.8376428232872084     
   4.8500000000000005       -1.8409704304598067     
   4.8600000000000003       -1.8442981248978541     
   4.8700000000000001       -1.8476259052708917     
   4.8799999999999999       -1.8509537702687613     
   4.8900000000000006       -1.8542817186012959     
   4.9000000000000004       -1.8576097489980141     
   4.9100000000000001       -1.8609378602078175     
   4.9199999999999999       -1.8642660509986970     
   4.9300000000000006       -1.8675943201574405     
   4.9400000000000004       -1.8709226664893430     
   4.9500000000000002       -1.8742510888179282     
   4.9600000000000000       -1.8775795859846676     
   4.9700000000000006       -1.8809081568487054     
   4.9800000000000004       -1.8842368002865897     
   4.9900000000000002       -1.8875655151920083     
   5.0000000000000000       -1.8908943004755228     
   5.0099999999999998       -1.8942231550643149     
   5.0200000000000005       -1.8975520779019301     
   5.0300000000000002       -1.9008810679480292     
   5.0400000000000000       -1.9042101241781400     
   5.0499999999999998       -1.9075392455834173     
   5.0600000000000005       -1.9108684311704043     
   5.0700000000000003       -1.9141976799607947     
   5.0800000000000001       -1.9175269909912045     
   5.0899999999999999       -1.9208563633129436     
   5.1000000000000005       -1.9241857959917901     
   5.1100000000000003       -1.9275152881077686     
   5.1200000000000001       -1.9308448387549362     
   5.1299999999999999       -1.9341744470411655     
   5.1400000000000006       -1.9375041120879342     
   5.1500000000000004       -1.9408338330301174     
   5.1600000000000001       -1.9441636090157837     
   5.1699999999999999       -1.9474934392059924     
   5.1800000000000006       -1.9508233227745979     
   5.1900000000000004       -1.9541532589080499     
   5.2000000000000002       -1.9574832468052066     
   5.2100000000000000       -1.9608132856771401     
   5.2200000000000006       -1.9641433747469541     
   5.2300000000000004       -1.9674735132495980     
   5.2400000000000002       -1.9708037004316854     
   5.2500000000000000       -1.9741339355513194     
   5.2599999999999998       -1.9774642178779145     
   5.2700000000000005       -1.9807945466920236     
   5.2800000000000002       -1.9841249212851702     
   5.2900000000000000       -1.9874553409596785     
   5.2999999999999998       -1.9907858050285121     
   5.3100000000000005       -1.9941163128151076     
   5.3200000000000003       -1.9974468636532172     
   5.3300000000000001       -2.0007774568867509     
   5.3399999999999999       -2.0041080918696208     
   5.3500000000000005       -2.0074387679655907     
   5.3600000000000003       -2.0107694845481214     
   5.3700000000000001       -2.0141002410002273     
   5.3799999999999999       -2.0174310367143296     
   5.3900000000000006       -2.0207618710921098     
   5.4000000000000004       -2.0240927435443723     
   5.4100000000000001       -2.0274236534909020     
   5.4199999999999999       -2.0307546003603312     
   5.4300000000000006       -2.0340855835900000     
   5.4400000000000004       -2.0374166026258265     
   5.4500000000000002       -2.0407476569221754     
   5.4600000000000000       -2.0440787459417287     
   5.4700000000000006       -2.0474098691553602     
   5.4800000000000004       -2.0507410260420063     
   5.4900000000000002       -2.0540722160885498     
   5.5000000000000000       -2.0574034387896929     
   5.5099999999999998       -2.0607346936478401     
   5.5200000000000005       -2.0640659801729822     
   5.5300000000000002       -2.0673972978825770     
   5.5400000000000000       -2.0707286463014385     
   5.5499999999999998       -2.0740600249616246     
   5.5600000000000005       -2.0773914334023234     
   5.5700000000000003       -2.0807228711697481     
   5.5800000000000001       -2.0840543378170295     
   5.5899999999999999       -2.0873858329041082     
   5.6000000000000005       -2.0907173559976320     
   5.6100000000000003       -2.0940489066708543     
   5.6200000000000001       -2.0973804845035318     
   5.6299999999999999       -2.1007120890818287     
   5.6400000000000006       -2.1040437199982138     
   5.6500000000000004       -2.1073753768513681     
   5.6600000000000001       -2.1107070592460890     
   5.6699999999999999       -2.1140387667931981     
   5.6800000000000006       -2.1173704991094473     
   5.6900000000000004       -2.1207022558174300     
   5.7000000000000002       -2.1240340365454911     
   5.7100000000000000       -2.1273658409276393     
   5.7200000000000006       -2.1306976686034624     
   5.7300000000000004       -2.1340295192180405     
   5.7400000000000002       -2.1373613924218620     
   5.7500000000000000       -2.1406932878707416     
   5.7599999999999998       -2.1440252052257414     
   5.7700000000000005       -2.1473571441530872     
   5.7800000000000002       -2.1506891043240914     
   5.7900000000000000       -2.1540210854150756     
   5.7999999999999998       -2.1573530871072952     
   5.8100000000000005       -2.1606851090868617     
   5.8200000000000003       -2.1640171510446709     
   5.8300000000000001       -2.1673492126763283     
   5.8399999999999999       -2.1706812936820783     
   5.8500000000000005       -2.1740133937667347     
   5.8600000000000003       -2.1773455126396084     
   5.8700000000000001       -2.1806776500144398     
   5.8799999999999999       -2.1840098056093313     
   5.8900000000000006       -2.1873419791466828     
   5.9000000000000004       -2.1906741703531232     
   5.9100000000000001       -2.1940063789594473     
   5.9199999999999999       -2.1973386047005516     
   5.9300000000000006       -2.2006708473153749     
   5.9400000000000004       -2.2040031065468297     
   5.9500000000000002       -2.2073353821417503     
   5.9600000000000000       -2.2106676738508262     
   5.9700000000000006       -2.2139999814285480     
   5.9800000000000004       -2.2173323046331457     
   5.9900000000000002       -2.2206646432265327     
   6.0000000000000000       -2.2239969969742526     
   6.0099999999999998       -2.2273293656454207     
   6.0200000000000005       -2.2306617490126697     
   6.0300000000000002       -2.2339941468520981     
   6.0400000000000000       -2.2373265589432152     
   6.0499999999999998       -2.2406589850688894     
   6.0600000000000005       -2.2439914250153001     
   6.0700000000000003       -2.2473238785718821     
   6.0800000000000001       -2.2506563455312802     
   6.0899999999999999       -2.2539888256892979     
   6.1000000000000005       -2.2573213188448520     
   6.1100000000000003       -2.2606538247999191     
   6.1200000000000001       -2.2639863433594978     
   6.1299999999999999       -2.2673188743315555     
   6.1400000000000006       -2.2706514175269858     
   6.1500000000000004       -2.2739839727595639     
   6.1600000000000001       -2.2773165398459030     
   6.1699999999999999       -2.2806491186054090     
   6.1800000000000006       -2.2839817088602414     
   6.1900000000000004       -2.2873143104352684     
   6.2000000000000002       -2.2906469231580266     
   6.2100000000000000       -2.2939795468586803     
   6.2200000000000006       -2.2973121813699824     
   6.2300000000000004       -2.3006448265272330     
   6.2400000000000002       -2.3039774821682415     
   6.2500000000000000       -2.3073101481332903     
   6.2600000000000007       -2.3106428242650927     
   6.2700000000000005       -2.3139755104087611     
   6.2800000000000002       -2.3173082064117656     
   6.2900000000000000       -2.3206409121239022     
   6.2999999999999998       -2.3239736273972533     
   6.3100000000000005       -2.3273063520861577     
   6.3200000000000003       -2.3306390860471708     
   6.3300000000000001       -2.3339718291390348     
   6.3399999999999999       -2.3373045812226443     
   6.3500000000000005       -2.3406373421610138     
   6.3600000000000003       -2.3439701118192429     
   6.3700000000000001       -2.3473028900644883     
   6.3799999999999999       -2.3506356767659309     
   6.3900000000000006       -2.3539684717947429     
   6.4000000000000004       -2.3573012750240614     
   6.4100000000000001       -2.3606340863289548     
   6.4199999999999999       -2.3639669055863957     
   6.4300000000000006       -2.3672997326752308     
   6.4400000000000004       -2.3706325674761524     
   6.4500000000000002       -2.3739654098716714     
   6.4600000000000000       -2.3772982597460879     
   6.4700000000000006       -2.3806311169854659     
   6.4800000000000004       -2.3839639814776032     
   6.4900000000000002       -2.3872968531120091     
   6.5000000000000000       -2.3906297317798746     
   6.5100000000000007       -2.3939626173740507     
   6.5200000000000005       -2.3972955097890187     
   6.5300000000000002       -2.4006284089208676     
   6.5400000000000000       -2.4039613146672707     
   6.5499999999999998       -2.4072942269274602     
   6.5600000000000005       -2.4106271456022035     
   6.5700000000000003       -2.4139600705937787     
   6.5800000000000001       -2.4172930018059526     
   6.5899999999999999       -2.4206259391439606     
   6.6000000000000005       -2.4239588825144796     
   6.6100000000000003       -2.4272918318256096     
   6.6200000000000001       -2.4306247869868476     
   6.6299999999999999       -2.4339577479090746     
   6.6400000000000006       -2.4372907145045262     
   6.6500000000000004       -2.4406236866867741     
   6.6600000000000001       -2.4439566643707087     
   6.6699999999999999       -2.4472896474725170     
   6.6800000000000006       -2.4506226359096619     
   6.6900000000000004       -2.4539556296008644     
   6.7000000000000002       -2.4572886284660829     
   6.7100000000000000       -2.4606216324264967     
   6.7200000000000006       -2.4639546414044848     
   6.7300000000000004       -2.4672876553236089     
   6.7400000000000002       -2.4706206741085959     
   6.7500000000000000       -2.4739536976853187     
   6.7600000000000007       -2.4772867259807789     
   6.7700000000000005       -2.4806197589230927     
   6.7800000000000002       -2.4839527964414687     
   6.7900000000000000       -2.4872858384661947     
   6.7999999999999998       -2.4906188849286219     
   6.8100000000000005       -2.4939519357611464     
   6.8200000000000003       -2.4972849908971937     
   6.8300000000000001       -2.5006180502712039     
   6.8399999999999999       -2.5039511138186161     
   6.8500000000000005       -2.5072841814758533     
   6.8600000000000003       -2.5106172531803059     
   6.8700000000000001       -2.5139503288703198     
   6.8799999999999999       -2.5172834084851781     
   6.8900000000000006       -2.5206164919650913     
   6.9000000000000004       -2.5239495792511781     
   6.9100000000000001       -2.5272826702854565     
   6.9199999999999999       -2.5306157650108272     
   6.9300000000000006       -2.5339488633710596     
   6.9400000000000004       -2.5372819653107808     
   6.9500000000000002       -2.5406150707754622     
   6.9600000000000000       -2.5439481797114047     
   6.9700000000000006       -2.5472812920657271     
   6.9800000000000004       -2.5506144077863540     
   6.9900000000000002       -2.5539475268220047     
   7.0000000000000000       -2.5572806491221778     
   7.0100000000000007       -2.5606137746371438     
   7.0200000000000005       -2.5639469033179267     
   7.0300000000000002       -2.5672800351163008     
   7.0400000000000000       -2.5706131699847723     
   7.0499999999999998       -2.5739463078765730     
   7.0600000000000005       -2.5772794487456450     
   7.0700000000000003       -2.5806125925466343     
   7.0800000000000001       -2.5839457392348755     
   7.0899999999999999       -2.5872788887663853     
   7.1000000000000005       -2.5906120410978510     
   7.1100000000000003       -2.5939451961866178     
   7.1200000000000001       -2.5972783539906814     
   7.1299999999999999       -2.6006115144686790     
   7.1400000000000006       -2.6039446775798751     
   7.1500000000000004       -2.6072778432841566     
   7.1600000000000001       -2.6106110115420216     
   7.1699999999999999       -2.6139441823145693     
   7.1800000000000006       -2.6172773555634916     
   7.1900000000000004       -2.6206105312510641     
   7.2000000000000002       -2.6239437093401379     
   7.2100000000000000       -2.6272768897941283     
   7.2200000000000006       -2.6306100725770092     
   7.2300000000000004       -2.6339432576533026     
   7.2400000000000002       -2.6372764449880726     
   7.2500000000000000       -2.6406096345469128     
   7.2600000000000007       -2.6439428262959437     
   7.2700000000000005       -2.6472760202017995     
   7.2800000000000002       -2.6506092162316248     
   7.2900000000000000       -2.6539424143530637     
   7.2999999999999998       -2.6572756145342527     
   7.3100000000000005       -2.6606088167438147     
   7.3200000000000003       -2.6639420209508500     
   7.3300000000000001       -2.6672752271249291     
   7.3399999999999999       -2.6706084352360886     
   7.3500000000000005       -2.6739416452548186     
   7.3600000000000003       -2.6772748571520593     
   7.3700000000000001       -2.6806080708991953     
   7.3799999999999999       -2.6839412864680452     
   7.3900000000000006       -2.6872745038308592     
   7.4000000000000004       -2.6906077229603063     
   7.4100000000000001       -2.6939409438294759     
   7.4199999999999999       -2.6972741664118653     
   7.4300000000000006       -2.7006073906813768     
   7.4400000000000004       -2.7039406166123086     
   7.4500000000000002       -2.7072738441793507     
   7.4600000000000000       -2.7106070733575809     
   7.4700000000000006       -2.7139403041224544     
   7.4800000000000004       -2.7172735364498002     
   7.4900000000000002       -2.7206067703158174     
   7.5000000000000000       -2.7239400056970653     
   7.5100000000000007       -2.7272732425704631     
   7.5200000000000005       -2.7306064809132784     
   7.5300000000000002       -2.7339397207031273     
   7.5400000000000000       -2.7372729619179670     
   7.5499999999999998       -2.7406062045360891     
   7.5600000000000005       -2.7439394485361168     
   7.5700000000000003       -2.7472726938969991     
   7.5800000000000001       -2.7506059405980046     
   7.5899999999999999       -2.7539391886187192     
   7.6000000000000005       -2.7572724379390388     
   7.6100000000000003       -2.7606056885391657     
   7.6200000000000001       -2.7639389403996040     
   7.6299999999999999       -2.7672721935011548     
   7.6400000000000006       -2.7706054478249116     
   7.6500000000000004       -2.7739387033522558     
   7.6600000000000001       -2.7772719600648519     
   7.6699999999999999       -2.7806052179446454     
   7.6800000000000006       -2.7839384769738555     
   7.6900000000000004       -2.7872717371349727     
   7.7000000000000002       -2.7906049984107528     
   7.7100000000000000       -2.7939382607842171     
   7.7200000000000006       -2.7972715242386439     
   7.7300000000000004       -2.8006047887575649     
   7.7400000000000002       -2.8039380543247652     
   7.7500000000000000       -2.8072713209242761     
   7.7600000000000007       -2.8106045885403717     
   7.7700000000000005       -2.8139378571575659     
   7.7800000000000002       -2.8172711267606076     
   7.7900000000000000       -2.8206043973344799     
   7.8000000000000007       -2.8239376688643936     
   7.8100000000000005       -2.8272709413357839     
   7.8200000000000003       -2.8306042147343100     
   7.8300000000000001       -2.8339374890458480     
   7.8399999999999999       -2.8372707642564889     
   7.8500000000000005       -2.8406040403525377     
   7.8600000000000003       -2.8439373173205045     
   7.8700000000000001       -2.8472705951471089     
   7.8799999999999999       -2.8506038738192703     
   7.8900000000000006       -2.8539371533241074     
   7.9000000000000004       -2.8572704336489356     
   7.9100000000000001       -2.8606037147812642     
   7.9199999999999999       -2.8639369967087918     
   7.9300000000000006       -2.8672702794194058     
   7.9400000000000004       -2.8706035629011750     
   7.9500000000000002       -2.8739368471423536     
   7.9600000000000000       -2.8772701321313727     
   7.9700000000000006       -2.8806034178568405     
   7.9800000000000004       -2.8839367043075383     
   7.9900000000000002       -2.8872699914724174     
   8.0000000000000000       -2.8906032793405991     


==> h_table.txt <==
Look-up table for h(eta).  First column is log_10(eta), second column is log_10[h(eta)].

  -5.0000000000000000       0.71899607590483583     
  -4.9879759519038078       0.71899592345133667     
  -4.9759519038076157       0.71899576784397046     
  -4.9639278557114226       0.71899561048381322     
  -4.9519038076152304       0.71899545060712933     
  -4.9398797595190382       0.71899528826325143     
  -4.9278557114228461       0.71899512374437613     
  -4.9158316633266530       0.71899495623446485     
  -4.9038076152304608       0.71899478583682752     
  -4.8917835671342687       0.71899461399155684     
  -4.8797595190380765       0.71899452757193372     
  -4.8677354709418834       0.71899495058472496     
  -4.8557114228456912       0.71899474877982161     
  -4.8436873747494991       0.71899454406252861     
  -4.8316633266533069       0.71899433628741194     
  -4.8196392785571138       0.71899412467940360     
  -4.8076152304609217       0.71899391092143061     
  -4.7955911823647295       0.71899369279311798     
  -4.7835671342685373       0.71899347102501499     
  -4.7715430861723451       0.71899324543917376     
  -4.7595190380761521       0.71899301585211839     
  -4.7474949899799599       0.71899282896792860     
  -4.7354709418837677       0.71899258906141039     
  -4.7234468937875755       0.71899234469952600     
  -4.7114228456913825       0.71899209533574082     
  -4.6993987975951903       0.71899184236973412     
  -4.6873747494989981       0.71899203699066594     
  -4.6753507014028060       0.71899090902974461     
  -4.6633266533066129       0.71899064982566430     
  -4.6513026052104207       0.71899038451135122     
  -4.6392785571142285       0.71899089581605535     
  -4.6272545090180364       0.71899059625042339     
  -4.6152304609218433       0.71899059238881202     
  -4.6032064128256511       0.71899027332595900     
  -4.5911823647294590       0.71898994683523376     
  -4.5791583166332668       0.71898961372941617     
  -4.5671342685370737       0.71898927365652954     
  -4.5551102204408815       0.71898892640729872     
  -4.5430861723446894       0.71898857180200693     
  -4.5310621242484972       0.71898846900079227     
  -4.5190380761523050       0.71898783964276047     
  -4.5070140280561120       0.71898770611349350     
  -4.4949899799599198       0.71898707455576438     
  -4.4829659318637276       0.71898690967679968     
  -4.4709418837675354       0.71898649817757321     
  -4.4589178356713424       0.71898556215102516     
  -4.4468937875751502       0.71898514641139688     
  -4.4348697394789580       0.71898537303311638     
  -4.4228456913827658       0.71898491819814347     
  -4.4108216432865728       0.71898478921646036     
  -4.3987975951903806       0.71898430382812351     
  -4.3867735470941884       0.71898380736675227     
  -4.3747494989979963       0.71898329952131823     
  -4.3627254509018032       0.71898277984456316     
  -4.3507014028056110       0.71898224890309392     
  -4.3386773547094188       0.71898170538923534     
  -4.3266533066132267       0.71898114836798799     
  -4.3146292585170345       0.71898057775172641     
  -4.3026052104208414       0.71897999348004249     
  -4.2905811623246493       0.71897939487445239     
  -4.2785571142284571       0.71897878148146988     
  -4.2665330661322649       0.71897815407597132     
  -4.2545090180360718       0.71897783242510072     
  -4.2424849699398797       0.71897684980519971     
  -4.2304609218436875       0.71897647749639082     
  -4.2184368737474953       0.71897617931953761     
  -4.2064128256513023       0.71897544830003079     
  -4.1943887775551101       0.71897470037833366     
  -4.1823647294589179       0.71897393360876016     
  -4.1703406813627257       0.71897314760143871     
  -4.1583166332665327       0.71897234209637118     
  -4.1462925851703405       0.71897135109768362     
  -4.1342685370741483       0.71897050908256366     
  -4.1222444889779561       0.71896964587913081     
  -4.1102204408817640       0.71896876040695945     
  -4.0981963927855709       0.71896785203617131     
  -4.0861723446893787       0.71896706544876021     
  -4.0741482965931866       0.71896610531356364     
  -4.0621242484969944       0.71896512026704240     
  -4.0501002004008013       0.71896411049117859     
  -4.0380761523046091       0.71896278953941195     
  -4.0260521042084170       0.71896226364588223     
  -4.0140280561122248       0.71896137734439902     
  -4.0020040080160317       0.71896024352626198     
  -3.9899799599198396       0.71895908033790767     
  -3.9779559118236474       0.71895788684873274     
  -3.9659318637274548       0.71895666259706947     
  -3.9539078156312626       0.71895556651699832     
  -3.9418837675350700       0.71895427243373056     
  -3.9298597194388778       0.71895294418470179     
  -3.9178356713426852       0.71895167895462531     
  -3.9058116232464930       0.71895027801300138     
  -3.8937875751503004       0.71894891379824255     
  -3.8817635270541082       0.71894743493196056     
  -3.8697394789579160       0.71894601316062279     
  -3.8577154308617234       0.71894445210480751     
  -3.8456913827655312       0.71894294974461170     
  -3.8336673346693386       0.71894130189259020     
  -3.8216432865731464       0.71893961029150666     
  -3.8096192384769538       0.71893787357221373     
  -3.7975951903807617       0.71893609039449891     
  -3.7855711422845690       0.71893425904545383     
  -3.7735470941883769       0.71893237880788519     
  -3.7615230460921842       0.71893068341546429     
  -3.7494989979959921       0.71892889616086286     
  -3.7374749498997994       0.71892684749818447     
  -3.7254509018036073       0.71892474444423948     
  -3.7134268537074147       0.71892248771727463     
  -3.7014028056112225       0.71892027329262997     
  -3.6893787575150299       0.71891799803208301     
  -3.6773547094188377       0.71891566068846058     
  -3.6653306613226455       0.71891326005646317     
  -3.6533066132264529       0.71891087986745550     
  -3.6412825651302607       0.71890757751514744     
  -3.6292585170340681       0.71890610671776534     
  -3.6172344689378759       0.71890328927561531     
  -3.6052104208416833       0.71890053475197557     
  -3.5931863727454911       0.71889783020219711     
  -3.5811623246492985       0.71889383318067168     
  -3.5691382765531063       0.71889087357174408     
  -3.5571142284569137       0.71888783157475444     
  -3.5450901803607215       0.71888470472655852     
  -3.5330661322645289       0.71888149076396124     
  -3.5210420841683367       0.71887818733019115     
  -3.5090180360721441       0.71887479193222914     
  -3.4969939879759520       0.71887130204169813     
  -3.4849699398797593       0.71886771474996969     
  -3.4729458917835672       0.71886402749199985     
  -3.4609218436873745       0.71886023749188865     
  -3.4488977955911824       0.71885634199206117     
  -3.4368737474949902       0.71885233738622367     
  -3.4248496993987976       0.71884822399008863     
  -3.4128256513026054       0.71884399438736002     
  -3.4008016032064128       0.71883964512921417     
  -3.3887775551102206       0.71883517448516765     
  -3.3767535070140280       0.71883057916370585     
  -3.3647294589178358       0.71882585564304569     
  -3.3527054108216432       0.71882100032767327     
  -3.3406813627254510       0.71881600943360568     
  -3.3286573146292584       0.71881087902855378     
  -3.3166332665330662       0.71880560545949135     
  -3.3046092184368736       0.71880018467361706     
  -3.2925851703406814       0.71879461248616061     
  -3.2805611222444888       0.71878888486232750     
  -3.2685370741482966       0.71878299723110806     
  -3.2565130260521040       0.71877694666033476     
  -3.2444889779559118       0.71877072637932737     
  -3.2324649298597192       0.71876551447125425     
  -3.2204408817635271       0.71875890887198390     
  -3.2084168336673349       0.71875212086849893     
  -3.1963927855711423       0.71874514490818286     
  -3.1843687374749501       0.71873691693151542     
  -3.1723446893787575       0.71872957814184690     
  -3.1603206412825653       0.71872203450418304     
  -3.1482965931863727       0.71871428151653527     
  -3.1362725450901805       0.71870631142818053     
  -3.1242484969939879       0.71869811835597852     
  -3.1122244488977957       0.71868969707944552     
  -3.1002004008016031       0.71868104069634431     
  -3.0881763527054109       0.71867214293875270     
  -3.0761523046092183       0.71866299686189783     
  -3.0641282565130261       0.71865359588147992     
  -3.0521042084168335       0.71864393228895007     
  -3.0400801603206413       0.71863399918425852     
  -3.0280561122244487       0.71862378960289974     
  -3.0160320641282565       0.71861329500334881     
  -3.0040080160320639       0.71860250750850374     
  -2.9919839679358717       0.71859142053431579     
  -2.9799599198396796       0.71858002392189757     
  -2.9679358717434869       0.71856830922428128     
  -2.9559118236472948       0.71855626813184481     
  -2.9438877755511021       0.71854389160468579     
  -2.9318637274549100       0.71853117193843441     
  -2.9198396793587174       0.71851809721833182     
  -2.9078156312625252       0.71850465784892681     
  -2.8957915831663326       0.71849084449867084     
  -2.8837675350701404       0.71847664673278921     
  -2.8717434869739478       0.71846205395331619     
  -2.8597194388777556       0.71844705532815778     
  -2.8476953907815630       0.71843163965694190     
  -2.8356713426853708       0.71841579554559665     
  -2.8236472945891782       0.71839951101088650     
  -2.8116232464929860       0.71838277589563670     
  -2.7995991983967934       0.71836557409677115     
  -2.7875751503006012       0.71834789451693770     
  -2.7755511022044090       0.71832972376883542     
  -2.7635270541082164       0.71831253128432249     
  -2.7515030060120242       0.71829329762557947     
  -2.7394789579158316       0.71827353263656024     
  -2.7274549098196395       0.71825322184712959     
  -2.7154308617234468       0.71823254318764906     
  -2.7034068136272547       0.71821109000884031     
  -2.6913827655310620       0.71818904509993586     
  -2.6793587174348699       0.71816639310401054     
  -2.6673346693386772       0.71814207537564978     
  -2.6553106212424851       0.71811818305349118     
  -2.6432865731462925       0.71809363016196681     
  -2.6312625250501003       0.71806839875558903     
  -2.6192384769539077       0.71804247064382665     
  -2.6072144288577155       0.71801582660448560     
  -2.5951903807615229       0.71798844723222299     
  -2.5831663326653307       0.71796031246845748     
  -2.5711422845691381       0.71793140203385797     
  -2.5591182364729459       0.71790169468576159     
  -2.5470941883767537       0.71787116900062475     
  -2.5350701402805611       0.71783980236619660     
  -2.5230460921843689       0.71780757481722934     
  -2.5110220440881763       0.71777446030154857     
  -2.4989979959919841       0.71774043294808831     
  -2.4869739478957915       0.71770547047672517     
  -2.4749498997995993       0.71766954780151404     
  -2.4629258517034067       0.71763263906189501     
  -2.4509018036072145       0.71759471782753936     
  -2.4388777555110219       0.71755575682736994     
  -2.4268537074148298       0.71751572801812369     
  -2.4148296593186371       0.71747460306043676     
  -2.4028056112224450       0.71743235281171214     
  -2.3907815631262523       0.71738894695084299     
  -2.3787575150300602       0.71734435490235504     
  -2.3667334669338675       0.71729854510592028     
  -2.3547094188376754       0.71725148624764123     
  -2.3426853707414828       0.71720436789465936     
  -2.3306613226452906       0.71715467391497556     
  -2.3186372745490984       0.71710362873961675     
  -2.3066132264529058       0.71705119680589002     
  -2.2945891783567136       0.71699734128901771     
  -2.2825651302605210       0.71694095853448980     
  -2.2705410821643288       0.71688417147925099     
  -2.2585170340681362       0.71682584475486877     
  -2.2464929859719440       0.71676593961833268     
  -2.2344689378757514       0.71670441299323007     
  -2.2224448897795592       0.71664122235100280     
  -2.2104208416833666       0.71657632530315718     
  -2.1983967935871744       0.71650967758522377     
  -2.1863727454909818       0.71644123391891879     
  -2.1743486973947896       0.71637094750365915     
  -2.1623246492985970       0.71629877349123983     
  -2.1503006012024048       0.71622465816845238     
  -2.1382765531062122       0.71614855470873662     
  -2.1262525050100201       0.71607041202838828     
  -2.1142284569138274       0.71599017844310420     
  -2.1022044088176353       0.71590779936921345     
  -2.0901803607214431       0.71582322204481852     
  -2.0781563126252505       0.71573638963411779     
  -2.0661322645290583       0.71564724488381326     
  -2.0541082164328657       0.71555573013705209     
  -2.0420841683366735       0.71546178562289808     
  -2.0300601202404809       0.71536535198722884     
  -2.0180360721442887       0.71526636513169206     
  -2.0060120240480961       0.71516476145290298     
  -1.9939879759519039       0.71506047701889630     
  -1.9819639278557115       0.71495344525243210     
  -1.9699398797595191       0.71484359805819941     
  -1.9579158316633267       0.71473086678649034     
  -1.9458917835671343       0.71461518055492723     
  -1.9338677354709419       0.71449646743338968     
  -1.9218436873747495       0.71437465376497478     
  -1.9098196392785571       0.71424966618392227     
  -1.8977955911823647       0.71412142552370672     
  -1.8857715430861723       0.71398985388559433     
  -1.8737474949899799       0.71385487241107470     
  -1.8617234468937875       0.71371768654600654     
  -1.8496993987975952       0.71357598673209588     
  -1.8376753507014028       0.71343023747858869     
  -1.8256513026052104       0.71328074505411310     
  -1.8136272545090180       0.71312742206953894     
  -1.8016032064128256       0.71297017862194245     
  -1.7895791583166332       0.71280892396765760     
  -1.7775551102204410       0.71264356743336732     
  -1.7655310621242486       0.71247401193045556     
  -1.7535070140280562       0.71230044557683936     
  -1.7414829659318638       0.71212219632173002     
  -1.7294589178356714       0.71193824467625155     
  -1.7174348697394790       0.71175094577376186     
  -1.7054108216432866       0.71155895187192275     
  -1.6933867735470942       0.71136215875345576     
  -1.6813627254509018       0.71116046018800805     
  -1.6693386773547094       0.71095374865957517     
  -1.6573146292585170       0.71074191475989001     
  -1.6452905811623246       0.71052484749138745     
  -1.6332665330661322       0.71030243387754310     
  -1.6212424849699398       0.71007456132077695     
  -1.6092184368737474       0.70984111395181582     
  -1.5971943887775550       0.70960196889529492     
  -1.5851703406813626       0.70935701014496977     
  -1.5731462925851702       0.70910611692952996     
  -1.5611222444889779       0.70884916662439512     
  -1.5490981963927857       0.70858603505452400     
  -1.5370741482965933       0.70831659651839751     
  -1.5250501002004009       0.70804072371437854     
  -1.5130260521042085       0.70775828802146257     
  -1.5010020040080161       0.70746915896694218     
  -1.4889779559118237       0.70717461102274948     
  -1.4769539078156313       0.70687166111517374     
  -1.4649298597194389       0.70656161885963520     
  -1.4529058116232465       0.70624305192230918     
  -1.4408817635270541       0.70591845305108492     
  -1.4288577154308617       0.70558634740412318     
  -1.4168336673346693       0.70524659687218749     
  -1.4048096192384769       0.70489906007787728     
  -1.3927855711422845       0.70454359475319639     
  -1.3807615230460921       0.70418005765418568     
  -1.3687374749498997       0.70380830413954010     
  -1.3567134268537073       0.70342818831033005     
  -1.3446893787575149       0.70303956439724447     
  -1.3326653306613228       0.70264228500589399     
  -1.3206412825651304       0.70223619993615194     
  -1.3086172344689380       0.70182116084569190     
  -1.2965931863727456       0.70139701778462094     
  -1.2845691382765532       0.70096362033140025     
  -1.2725450901803608       0.70052081663112009     
  -1.2605210420841684       0.70006847486065638     
  -1.2484969939879760       0.69960640227522952     
  -1.2364729458917836       0.69913446612097974     
  -1.2244488977955912       0.69865251295702480     
  -1.2124248496993988       0.69816039004067387     
  -1.2004008016032064       0.69765794241077472     
  -1.1883767535070140       0.69714501642421012     
  -1.1763527054108216       0.69662145790155927     
  -1.1643286573146292       0.69608711174746807     
  -1.1523046092184368       0.69554182452956714     
  -1.1402805611222444       0.69498544209624968     
  -1.1282565130260520       0.69441781065931618     
  -1.1162324649298596       0.69383877818194672     
  -1.1042084168336674       0.69324818868428317     
  -1.0921843687374750       0.69264589027233903     
  -1.0801603206412826       0.69203173096942094     
  -1.0681362725450902       0.69140555903278667     
  -1.0561122244488979       0.69076722318778960     
  -1.0440881763527055       0.69011657313929553     
  -1.0320641282565131       0.68945345939220615     
  -1.0200400801603207       0.68877773329882630     
  -1.0080160320641283       0.68808924703123797     
 -0.99599198396793587       0.68738785545617820     
 -0.98396793587174347       0.68667341073482635     
 -0.97194388777555107       0.68594576826651532     
 -0.95991983967935868       0.68520634179373863     
 -0.94789579158316628       0.68445157577804572     
 -0.93587174348697399       0.68368345696574584     
 -0.92384769539078160       0.68290157754946934     
 -0.91182364729458920       0.68210612700782602     
 -0.89979959919839680       0.68129654814958651     
 -0.88777555110220441       0.68047255829410502     
 -0.87575150300601201       0.67963426399240490     
 -0.86372745490981961       0.67878153955539111     
 -0.85170340681362722       0.67791425500947178     
 -0.83967935871743482       0.67703111563127671     
 -0.82765531062124253       0.67613435954477108     
 -0.81563126252505014       0.67522266713520163     
 -0.80360721442885774       0.67429591727843352     
 -0.79158316633266534       0.67335399107408000     
 -0.77955911823647295       0.67239677154319621     
 -0.76753507014028055       0.67142414388517058     
 -0.75551102204408815       0.67043730906559207     
 -0.74348697394789576       0.66943349804996022     
 -0.73146292585170336       0.66841270034818423     
 -0.71943887775551107       0.66737855894828624     
 -0.70741482965931868       0.66632603023499781     
 -0.69539078156312628       0.66525867532888106     
 -0.68336673346693388       0.66417517347058619     
 -0.67134268537074149       0.66307542684967702     
 -0.65931863727454909       0.66195934436813164     
 -0.64729458917835669       0.66082683490746530     
 -0.63527054108216430       0.65967780984202107     
 -0.62324649298597190       0.65851218316231153     
 -0.61122244488977950       0.65732987148806932     
 -0.59919839679358722       0.65613079400115315     
 -0.58717434869739482       0.65491487225371225     
 -0.57515030060120242       0.65368203055175533     
 -0.56312625250501003       0.65243219574302203     
 -0.55110220440881763       0.65116529714897775     
 -0.53907815631262523       0.64988126690167802     
 -0.52705410821643284       0.64858003953785859     
 -0.51503006012024044       0.64726155255627893     
 -0.50300601202404804       0.64592574682350168     
 -0.49098196392785570       0.64457256092794102     
 -0.47895791583166331       0.64320194211155379     
 -0.46693386773547096       0.64181383785283519     
 -0.45490981963927857       0.64040819761322276     
 -0.44288577154308617       0.63898497525782716     
 -0.43086172344689377       0.63754412481636513     
 -0.41883767535070138       0.63608560424334748     
 -0.40681362725450904       0.63460937365021264     
 -0.39478957915831664       0.63311539615113765     
 -0.38276553106212424       0.63160363747046566     
 -0.37074148296593185       0.63007406325845461     
 -0.35871743486973950       0.62852683280561095     
 -0.34669338677354711       0.62696154197762033     
 -0.33466933867735471       0.62537835487201654     
 -0.32264529058116231       0.62377724900325127     
 -0.31062124248496992       0.62215820387785514     
 -0.29859719438877758       0.62052120181332238     
 -0.28657314629258518       0.61886622826845772     
 -0.27454909819639278       0.61719327005851865     
 -0.26252505010020039       0.61550231514540499     
 -0.25050100200400799       0.61379326974783122     
 -0.23847695390781562       0.61206638599052554     
 -0.22645290581162325       0.61032140323636053     
 -0.21442885771543085       0.60855840440348008     
 -0.20240480961923848       0.60677739128698716     
 -0.19038076152304609       0.60497836655228965     
 -0.17835671342685372       0.60316133315256482     
 -0.16633266533066132       0.60132630188338287     
 -0.15430861723446893       0.59947328152238466     
 -0.14228456913827656       0.59760228338151455     
 -0.13026052104208416       0.59571332023838852     
 -0.11823647294589178       0.59380640897462955     
 -0.10621242484969939       0.59188156755554655     
 -9.41883767535070110E-002  0.58993881593823994     
 -8.21643286573146281E-002  0.58797817624308435     
 -7.01402805611222452E-002  0.58599967264153396     
 -5.81162324649298623E-002  0.58400533968689206     
 -4.60921843687374724E-002  0.58199114222340154     
 -3.40681362725450895E-002  0.57995903146044636     
 -2.20440881763527066E-002  0.57790943230582037     
 -1.00200400801603202E-002  0.57584227250915487     
  2.00400801603206396E-003  0.57375709622994953     
  1.40280561122244490E-002  0.57165415445158452     
  2.60521042084168319E-002  0.56953403341838360     
  3.80761523046092218E-002  0.56739612724079858     
  5.01002004008016047E-002  0.56524070695801321     
  6.21242484969939876E-002  0.56306819306457179     
  7.41482965931863774E-002  0.56087787558138880     
  8.61723446893787604E-002  0.55867020260704736     
  9.81963927855711433E-002  0.55644525533957356     
  0.11022044088176353       0.55420304468905146     
  0.12224448897795591       0.55194343310514071     
  0.13426853707414829       0.54966688097267546     
  0.14629258517034069       0.54737187591299807     
  0.15831663326653306       0.54506111060519491     
  0.17034068136272545       0.54273336387432403     
  0.18236472945891782       0.54038869828784375     
  0.19438877755511022       0.53802717787507304     
  0.20641282565130262       0.53564886820300617     
  0.21843687374749499       0.53325383702267060     
  0.23046092184368738       0.53084215340474117     
  0.24248496993987975       0.52841388614694529     
  0.25450901803607212       0.52596910803122632     
  0.26653306613226452       0.52350948630049632     
  0.27855711422845691       0.52103031409962575     
  0.29058116232464931       0.51853803150710509     
  0.30260521042084171       0.51602792216346460     
  0.31462925851703405       0.51350198546012216     
  0.32665330661322645       0.51095972651653554     
  0.33867735470941884       0.50840188795190044     
  0.35070140280561124       0.50582773203196518     
  0.36272545090180358       0.50323775872325738     
  0.37474949899799598       0.50063210409826919     
  0.38677354709418837       0.49801080417312493     
  0.39879759519038077       0.49537396374467563     
  0.41082164328657317       0.49272167136226863     
  0.42284569138276551       0.49005401696659262     
  0.43486973947895791       0.48737184978492226     
  0.44689378757515030       0.48467342946351316     
  0.45891783567134270       0.48196037082430621     
  0.47094188376753510       0.47923219967054559     
  0.48296593186372744       0.47648935920653590     
  0.49498997995991983       0.47373136077751365     
  0.50701402805611218       0.47095891987996913     
  0.51903807615230457       0.46817172505455895     
  0.53106212424849697       0.46537030500176857     
  0.54308617234468937       0.46255451292550659     
  0.55511022044088176       0.45972409197410768     
  0.56713426853707416       0.45687946834146786     
  0.57915831663326656       0.45402083936350635     
  0.59118236472945895       0.45114810077274825     
  0.60320641282565135       0.44826158304578118     
  0.61523046092184364       0.44536117520615526     
  0.62725450901803603       0.44244739564746760     
  0.63927855711422843       0.43951990768867699     
  0.65130260521042083       0.43657875081614028     
  0.66332665330661322       0.43362435070779448     
  0.67535070140280562       0.43065656541229030     
  0.68737474949899802       0.42767572224163547     
  0.69939879759519041       0.42468173743721999     
  0.71142284569138281       0.42167481614850932     
  0.72344689378757510       0.41865536502062450     
  0.73547094188376749       0.41562303197957989     
  0.74749498997995989       0.41257816195162639     
  0.75951903807615229       0.40952060071877117     
  0.77154308617234468       0.40645068169968523     
  0.78356713426853708       0.40336842268720707     
  0.79559118236472948       0.40027604659909310     
  0.80761523046092187       0.39716840389766711     
  0.81963927855711427       0.39404997560198729     
  0.83166332665330667       0.39091970943677140     
  0.84368737474949895       0.38777771678662171     
  0.85571142284569135       0.38462410824723853     
  0.86773547094188375       0.38145899442600079     
  0.87975951903807614       0.37828248669459341     
  0.89178356713426854       0.37509469558444020     
  0.90380761523046094       0.37189573238102347     
  0.91583166332665333       0.36868570754947394     
  0.92785571142284573       0.36546473182587991     
  0.93987975951903813       0.36223291628538040     
  0.95190380761523041       0.35899037076505858     
  0.96392785571142281       0.35573720526095898     
  0.97595190380761521       0.35247353024992245     
  0.98797595190380760       0.34920066255224697     
   1.0000000000000000       0.34591509128368592     

